$R$-systems

Birational toggling on Gelfand-Tsetlin patterns appeared first in the study of geometric crystals and geometric Robinson-Schensted-Knuth correspondence. Based on these birational toggle relations, Einstein and Propp introduced a discrete dynamical system called birational rowmotion associated with a partially ordered set. We generalize birational rowmotion to the class of arbitrary strongly connected directed graphs, calling the resulting discrete dynamical system the $R$-system. We study its integrability from the points of view of singularity confinement and algebraic entropy. We show that in many cases, singularity confinement in an $R$-system reduces to the Laurent phenomenon either in a cluster algebra, or in a Laurent phenomenon algebra, or beyond both of those generalities, giving rise to many new sequences with the Laurent property possessing rich groups of symmetries. Some special cases of $R$-systems reduce to Somos and Gale-Robinson sequences.

==> nonzero_entropy.dat <==
6 1
7 1
8 1
9 1
10 5
11 10
12 21
13 47
14 92
15 183
16 369
17 746
18 1507
19 3050
20 6170
21 12475
22 25226
23 51006
24 103135
25 208542
26 421674
27 852636
28 1724054
29 3486084
30 7048954
31 14253176
32 28820298
33 58275400
34 117834400
35 238264271
36 481776656
37 974165140
38 1969787675
39 3982962768
40 8053656040
41 16284705479
42 32928105100
43 66581499245
44 134629552111
45 272224514430
46 550445166723
47 1113014682757
48 2250545120432
49 4550661745589
50 9201558384565
51 18605794374105
52 37621408224961
53 76071482268937
54 153818548736665
55 311025173031441
56 628901124433625
57 1271654703890789
58 2571319438145225
59 5199275898366266
60 10513073353045445
61 21257712321295287
62 42983656439916788
63 86914089955669383
64 175742588194686721
65 355356160561773102
66 718539553482133511
67 1452905977771991650
68 2937814306833528426
69 5940338214225595139
70 12011520951922612258
71 24287612990278928574
72 49110195713486716631
73 99302114373375927186
74 200791501148813704158
75 406005724933522473516
76 820954311988662608886
77 1659991327666944847148
78 3356546360362524939186
79 6787025499161744383064
80 13723545031356753903866
81 27749370950637759288860
82 56109961849993749820596
83 113455826599031302385447
84 229410681541407831856304
85 463874464475873768743836
86 937966433589708501314611
87 1896592931742968766053888
88 3834961060355856296781632
89 7754392673461062333915595
90 15679587038270193522781488
91 31704539613024171406890141
92 64107417473458682519411647
93 129626893349620908272708678
94 262109006129138045576210523
95 529991341447244834979930421
96 1071656507181055938330910400
97 2166917795765191201373468185
98 4381565083718160552037935161
99 8859640462770214297707803473
100 17914427294766211729441612657
101 36223445708441078641762937681
102 73244765093647508907909525681
103 148102851860209884857500941745
104 299467882804769096179417909457
105 605531977981209322261538221049
106 1224401671804240912566454113885
107 2475772557735244034294083649610
108 5006077579592604014142251561925
109 10122421243664061967458559237535

==> nonzero_entropy_log.dat <==
6 0.000000000000000
7 0.000000000000000
8 0.000000000000000
9 0.000000000000000
10 1.60943791243410
11 2.30258509299405
12 3.04452243772342
13 3.85014760171006
14 4.52178857704904
15 5.20948615284142
16 5.91079664404053
17 6.61472560020376
18 7.31787619862650
19 8.02289686960146
20 8.72745411689943
21 9.43148192061972
22 10.1356304876471
23 10.8396985518454
24 11.5437940886327
25 12.2478957387838
26 12.9519877826288
27 13.6560880062079
28 14.3601890522210
29 15.0642896011573
30 15.7683897949864
31 16.4724903170385
32 17.1765904885238
33 17.8806906068694
34 18.5847908069256
35 19.2888909979702
36 19.9929911953315
37 20.6970913954897
38 21.4011915946999
39 22.1052917933744
40 22.8093919917341
41 23.5134921900950
42 24.2175923884054
43 24.9216925867881
44 25.6257927851178
45 26.3298929834686
46 27.0339931818320
47 27.7380933801897
48 28.4421935785484
49 29.1462937769072
50 29.8503939752654
51 30.5544941736232
52 31.2585943719812
53 31.9626945703393
54 32.6667947686974
55 33.3708949670554
56 34.0749951654135
57 34.7790953637715
58 35.4831955621296
59 36.1872957604877
60 36.8913959588457
61 37.5954961572038
62 38.2995963555618
63 39.0036965539199
64 39.7077967522780
65 40.4118969506360
66 41.1159971489941
67 41.8200973473521
68 42.5241975457102
69 43.2282977440683
70 43.9323979424263
71 44.6364981407844
72 45.3405983391424
73 46.0446985375005
74 46.7487987358586
75 47.4528989342166
76 48.1569991325747
77 48.8610993309327
78 49.5651995292908
79 50.2692997276489
80 50.9733999260069
81 51.6775001243650
82 52.3816003227230
83 53.0857005210811
84 53.7898007194392
85 54.4939009177972
86 55.1980011161553
87 55.9021013145133
88 56.6062015128714
89 57.3103017112295
90 58.0144019095875
91 58.7185021079456
92 59.4226023063036
93 60.1267025046617
94 60.8308027030198
95 61.5349029013778
96 62.2390030997359
97 62.9431032980939
98 63.6472034964520
99 64.3513036948101
100 65.0554038931681
101 65.7595040915262
102 66.4636042898842
103 67.1677044882423
104 67.8718046866004
105 68.5759048849584
106 69.2800050833165
107 69.9841052816745
108 70.6882054800326
109 71.3923056783907

==> nonzero_entropy_sqrt.dat <==
6 1.00000000000000
7 1.00000000000000
8 1.00000000000000
9 1.00000000000000
10 2.23606797749979
11 3.16227766016838
12 4.58257569495584
13 6.85565460040104
14 9.59166304662544
15 13.5277492584687
16 19.2093727122985
17 27.3130005674953
18 38.8200978875633
19 55.2268050859363
20 78.5493475466219
21 111.691539518443
22 158.826949854236
23 225.845079645318
24 321.146384068076
25 456.663990259797
26 649.364304531747
27 923.382910823024
28 1313.03236822251
29 1867.10578168458
30 2654.98662896821
31 3775.33786567507
32 5368.45396739136
33 7633.83258920446
34 10855.1554572010
35 15435.8113165457
36 21949.4112905107
37 31211.6186699761
38 44382.2901054013
39 63110.7183289812
40 89742.1642261875
41 127611.541323659
42 181461.029149512
43 258033.911036902
44 366918.999386786
45 521751.391402074
46 741919.919346421
47 1.05499511030004e6
48 1.50018169580621e6
49 2.13322801068920e6
50 3.03340705883088e6
51 4.31344344742168e6
52 6.13362928656118e6
53 8.72189671281064e6
54 1.24023606114588e7
55 1.76359057899344e7
56 2.50779011169919e7
57 3.56602678606147e7
58 5.07081792036080e7
59 7.21060045930037e7
60 1.02533279246523e8
61 1.45800248015205e8
62 2.07325001965312e8
63 2.94811956941487e8
64 4.19216636352479e8
65 5.96117572767129e8
66 8.47667124219250e8
67 1.20536549551246e9
68 1.71400534037486e9
69 2.43728090589197e9
70 3.46576412237224e9
71 4.92824644171524e9
72 7.00786670203470e9
73 9.96504462475587e9
74 1.41700917833588e10
75 2.01495837409492e10
76 2.86523002914018e10
77 4.07429911477661e10
78 5.79357088535432e10
79 8.23834054841249e10
80 1.17147535319172e11
81 1.66581424386508e11
82 2.36875414194875e11
83 3.36832045089287e11
84 4.78968351294120e11
85 6.81083302156112e11
86 9.68486671869938e11
87 1.37716844712002e12
88 1.95830566060456e12
89 2.78467101709718e12
90 3.95974583000856e12
91 5.63067843274895e12
92 8.00671077743281e12
93 1.13853806853184e13
94 1.61897809166504e13
95 2.30215408139257e13
96 3.27361651263714e13
97 4.65501642936434e13
98 6.61933915411362e13
99 9.41256631465097e13
100 1.33844788074718e14
101 1.90324579885103e14
102 2.70637700798775e14
103 3.84841333357281e14
104 5.47236587596964e14
105 7.78159352562963e14
106 1.10652685091878e15
107 1.57345878806381e15
108 2.23742655289344e15
109 3.18157527707016e15


==> zero_entropy.dat <==
6 1
7 1
8 2
9 1
10 2
11 2
12 3
13 3
14 4
15 4
16 5
17 6
18 6
19 7
20 8
21 9
22 9
23 11
24 11
25 13
26 14
27 15
28 16
29 18
30 19
31 20
32 22
33 23
34 25
35 26
36 28
37 29
38 32
39 33
40 35
41 37
42 39
43 41
44 43
45 45
46 47
47 50
48 51
49 54
50 56
51 59
52 61
53 64
54 66
55 69
56 72
57 74
58 77
59 80
60 83
61 85
62 89
63 91
64 95
65 98
66 101
67 104
68 108
69 111
70 114
71 118
72 121
73 125
74 128
75 132
76 135
77 140
78 143
79 147
80 151
81 155
82 159
83 163
84 167
85 171
86 176
87 179
88 184
89 188
90 193
91 197
92 202
93 206
94 211
95 216
96 220
97 225
98 230
99 235
100 239
101 245
102 249
103 255
104 260
105 265
106 270


==> zero_entropy_log.dat <==
6 0.000000000000000
7 0.000000000000000
8 0.693147180559945
9 0.000000000000000
10 0.693147180559945
11 0.693147180559945
12 1.09861228866811
13 1.09861228866811
14 1.38629436111989
15 1.38629436111989
16 1.60943791243410
17 1.79175946922805
18 1.79175946922805
19 1.94591014905531
20 2.07944154167984
21 2.19722457733622
22 2.19722457733622
23 2.39789527279837
24 2.39789527279837
25 2.56494935746154
26 2.63905732961526
27 2.70805020110221
28 2.77258872223978
29 2.89037175789616
30 2.94443897916644
31 2.99573227355399
32 3.09104245335832
33 3.13549421592915
34 3.21887582486820
35 3.25809653802148
36 3.33220451017520
37 3.36729582998647
38 3.46573590279973
39 3.49650756146648
40 3.55534806148941
41 3.61091791264422
42 3.66356164612965
43 3.71357206670431
44 3.76120011569356
45 3.80666248977032
46 3.85014760171006
47 3.91202300542815
48 3.93182563272433
49 3.98898404656427
50 4.02535169073515
51 4.07753744390572
52 4.11087386417331
53 4.15888308335967
54 4.18965474202643
55 4.23410650459726
56 4.27666611901606
57 4.30406509320417
58 4.34380542185368
59 4.38202663467388
60 4.41884060779660
61 4.44265125649032
62 4.48863636973214
63 4.51085950651685
64 4.55387689160054
65 4.58496747867057
66 4.61512051684126
67 4.64439089914137
68 4.68213122712422
69 4.70953020131233
70 4.73619844839450
71 4.77068462446567
72 4.79579054559674
73 4.82831373730230
74 4.85203026391962
75 4.88280192258637
76 4.90527477843843
77 4.94164242260930
78 4.96284463025991
79 4.99043258677874
80 5.01727983681492
81 5.04342511691925
82 5.06890420222023
83 5.09375020080676
84 5.11799381241676
85 5.14166355650266
86 5.17048399503815
87 5.18738580584075
88 5.21493575760899
89 5.23644196282995
90 5.26269018890489
91 5.28320372873799
92 5.30826769740121
93 5.32787616878958
94 5.35185813347607
95 5.37527840768417
96 5.39362754635236
97 5.41610040220442
98 5.43807930892320
99 5.45958551414416
100 5.47646355193151
101 5.50125821054473
102 5.51745289646471
103 5.54126354515843
104 5.56068163101553
105 5.57972982598622
106 5.59842195899838

==> zero_entropy_sqrt.dat <==
6 1.00000000000000
7 1.00000000000000
8 1.41421356237310
9 1.00000000000000
10 1.41421356237310
11 1.41421356237310
12 1.73205080756888
13 1.73205080756888
14 2.00000000000000
15 2.00000000000000
16 2.23606797749979
17 2.44948974278318
18 2.44948974278318
19 2.64575131106459
20 2.82842712474619
21 3.00000000000000
22 3.00000000000000
23 3.31662479035540
24 3.31662479035540
25 3.60555127546399
26 3.74165738677394
27 3.87298334620742
28 4.00000000000000
29 4.24264068711929
30 4.35889894354067
31 4.47213595499958
32 4.69041575982343
33 4.79583152331272
34 5.00000000000000
35 5.09901951359278
36 5.29150262212918
37 5.38516480713450
38 5.65685424949238
39 5.74456264653803
40 5.91607978309962
41 6.08276253029822
42 6.24499799839840
43 6.40312423743285
44 6.55743852430200
45 6.70820393249937
46 6.85565460040104
47 7.07106781186548
48 7.14142842854285
49 7.34846922834953
50 7.48331477354788
51 7.68114574786861
52 7.81024967590665
53 8.00000000000000
54 8.12403840463596
55 8.30662386291807
56 8.48528137423857
57 8.60232526704263
58 8.77496438739212
59 8.94427190999916
60 9.11043357914430
61 9.21954445729289
62 9.43398113205660
63 9.53939201416946
64 9.74679434480896
65 9.89949493661167
66 10.0498756211209
67 10.1980390271856
68 10.3923048454133
69 10.5356537528527
70 10.6770782520313
71 10.8627804912002
72 11.0000000000000
73 11.1803398874989
74 11.3137084989848
75 11.4891252930761
76 11.6189500386223
77 11.8321595661992
78 11.9582607431014
79 12.1243556529821
80 12.2882057274445
81 12.4498995979887
82 12.6095202129185
83 12.7671453348037
84 12.9228479833201
85 13.0766968306220
86 13.2664991614216
87 13.3790881602597
88 13.5646599662505
89 13.7113092008021
90 13.8924439894498
91 14.0356688476182
92 14.2126704035519
93 14.3527000944073
94 14.5258390463339
95 14.6969384566991
96 14.8323969741913
97 15.0000000000000
98 15.1657508881031
99 15.3297097167559
100 15.4596248337403
101 15.6524758424985
102 15.7797338380595
103 15.9687194226713
104 16.1245154965971
105 16.2788205960997
106 16.4316767251550

